To Adapt or to Annotate: Challenges and Interventions for Domain Adaptation in Open-Domain Question Answering

Recent advances in open-domain question answering (ODQA) have demonstrated impressive accuracy on standard Wikipedia style benchmarks. However, it is less clear how robust these models are and how well they perform when applied to real-world applications in drastically different domains. While there has been some work investigating how well ODQA models perform when tested for out-of-domain (OOD) generalization, these studies have been conducted only under conservative shifts in data distribution and typically focus on a single component (ie. retrieval) rather than an end-to-end system. In response, we propose a more realistic and challenging domain shift evaluation setting and, through extensive experiments, study end-to-end model performance. We find that not only do models fail to generalize, but high retrieval scores often still yield poor answer prediction accuracy. We then categorize different types of shifts and propose techniques that, when presented with a new dataset, predict if intervention methods are likely to be successful. Finally, using insights from this analysis, we propose and evaluate several intervention methods which improve end-to-end answer F1 score by up to 24 points.

==> plots/best_inter.dat <==
dataset Best UB Baseline
COLIEE 62.38 62.71 46.79
SearchQA 37.65 65.21 34.60
NewsQA 23.37 62.71 18.57
Quasar-T 45.86 85.61 34.92
Quasar-S 34.19 61.83 10.24
CliCR 19.42 51.16 6.13
BioASQ 50.64 84.19 45.38

==> plots/reader-context-distrib.dat <==
dataset Source Target Combined
COLIEE 47.706 47.706 46.78
SearchQA 30.4577 30.4577 33.101
NewsQA 6.297 18.57 13.446
Quasar-T 33.3573 41.943 40.6921
Quasar-S 10.743 14.953 17.3452
CliCR 4.111 6.81 6.704
BioASQ 35.211 40.447 40.974
NQ 46.045 46.045 45.912

==> plots/reader-zero-shot.dat <==
dataset Source Target Combined UB-RET UB-READ
COLIEE 46.7889 47.7064 46.7889 56.8807 62.71
SearchQA 34.606 34.606 36.682 60.305 60.305
NewsQA 6.389 20.528 14.934 30.627 65.2057
Quasar-T 34.925 41.338 41.706 54.48 85.6194
Quasar-S 11.053 10.24 12.086 61.83 61.83
CliCR 6.126 3.592 8.427 34.52 51.1566
BioASQ 38.853 45.384 46.326 55.92 84.1293 
NQ 45.688 45.688 47.21 48.65 70.95

==> plots/retriever-context-distrib.dat <==
dataset Spider-Target Spider-Source Spider-Comb BM25-Comb BM25-Target
COLIEE 62.38 0.0 0.0 61.47 82.56
SearchQA 71.88 54.14 57.66 72.61 70.76
NewsQA 9.62 13.31 12.05 37.47 51.25
Quasar-T 42.33 0.5406 56.63 69.73 70.53
Quasar-S 54.73 0.5211 62.75 84.74 83.05
CliCR 24.77 14.47 24.67 44.59 45.05
BioASQ 41.92 32.16 43.41 62.64 62.08
NQ 83.37 0.6975 68.19 77.48 78.11









==> plots/retriever-context-distrib_k_10.dat <==
sxdataset Spider-Target Spider-Source Spider-Comb BM25-Comb BM25-Target
NQ 0.6975 0.6975 0.4540 0.5387 0.5667
Quasar-S 0.2863 0.5211 0.3446 0.6702 0.60974
Quasar-T 0.26066 0.5406 0.3676 0.5346 0.53933
CliCR 0.2106 0.1447 0.1057 0.2889 0.29175
BioASQ 0.2341 0.3216 0.2528 0.4863 0.48602
NewsQA 0.079171 0.1331 0.0461 0.2108 0.31726
SearchQA 0.5414 0.5414 0.3629 0.568 0.5464
COLIEE 0.48623 0 0 0.02752 0.79816

==> plots/retriever-zero-shot.dat <==
dataset BM25 DPR Spider Contriever-MSMARCO
COLIEE 82.568 73.394 62.385 80.60
SearchQA 70.76 63.032 71.88 74.56
NewsQA 51.26 12.543 9.62 28.51
Quasar-T 70.53 54.766 42.33 72.83
Quasar-S 83.05 50.366 54.73 52.11
CliCR 45.06 23.87 24.78 40.93
BioASQ 62.085 50.41 41.92 34.79
NQ 77.09 78.11 83.37 63.65

==> plots/retriever-zero-shot_k_10.dat <==
dataset BM25 DPR Spider
NQ 0.5667 0.6094 0.6975
Quasar-S 0.60974 0.22077 0.2863
Quasar-T 0.53933 0.31966 0.26066
CliCR 0.29175 0.1496 0.1057
BioASQ 0.48602 0.29694 0.2341
NewsQA 0.31726 0.04278 0.079171
SearchQA 0.5464 0.4031 0.5414
COLIEE 0.79816 0.54128 0.48623
